Latent Trajectory Dynamics in Large Language Models: A Manifold Evolution Framework with Empirical Validation

Understanding how latent representations evolve during generation is a central open problem in large language model interpretability. We introduce \textbf{Dynamical Manifold Evolution Theory} (DMET), a phenomenological framework that models LLM generation as a controlled dynamical system evolving along a trajectory on a low-dimensional semantic manifold. DMET formalizes the structural correspondence between Transformer components and a first-order ODE governed by a semantic potential $V$, and characterizes trajectory geometry through three falsifiable proxy metrics: state continuity $C$, attractor clustering quality $Q$, and topological persistence $P$, targeting local smoothness, meso-scale basin structure, and global topological organization, respectively. Across six model architectures, four task types, and 1,080 experimental runs, all three metrics consistently predict text quality outcomes -- log-perplexity, grammaticality, and cross-sentence coherence -- after controlling for decoding parameters, with associations surviving Benjamini--Hochberg correction. Ablation and sanity-check experiments confirm that the effects arise from genuine trajectory structure rather than static distributional artefacts. Furthermore, online monitoring of $C$ drives an adaptive decoding controller that reduces perplexity from 48.5 to 14.6 relative to a fixed-parameter baseline, demonstrating that latent dynamics characterization translates directly into actionable generation control.

==> tables/table_adaptive_core_metrics.csv <==
method,ppl,coherence,grammar,diversity,spelling,c_mean,q_sil,source
DMET-Adaptive,14.6355,0.5959,1.0000,0.7855,0.9894,151.9592,0.5194,DEMT/saved_results/adaptive_exp_1/overall_summary.md
Baseline(t=0.7,p=0.9),48.4588,0.5582,1.0000,0.9223,0.9880,151.2084,0.5470,DEMT/saved_results/adaptive_exp_1/overall_summary.md
Oracle(t=0.5,p=0.8),24.7236,0.5393,0.9943,0.8887,0.9984,127.4345,0.5616,DEMT/saved_results/adaptive_exp_1/overall_summary.md


==> tables/table_adaptive_t128_summary.csv <==
metric,mean,std,unit_or_note,source
delta_ppl,-1.8979,3.6554,Adaptive-Baseline,DEMT/saved_results/adaptive_exp_1/t128_summary.md
delta_coherence,0.0086,0.0388,Adaptive-Baseline,DEMT/saved_results/adaptive_exp_1/t128_summary.md
delta_grammar,-0.0048,0.0209,Adaptive-Baseline,DEMT/saved_results/adaptive_exp_1/t128_summary.md
delta_diversity,-0.0364,0.0410,Adaptive-Baseline,DEMT/saved_results/adaptive_exp_1/t128_summary.md
delta_spelling,0.0032,0.0050,Adaptive-Baseline,DEMT/saved_results/adaptive_exp_1/t128_summary.md
ppl_win_count,4,5,better=lower,DEMT/saved_results/adaptive_exp_1/t128_summary.md
coherence_win_count,2,5,better=higher,DEMT/saved_results/adaptive_exp_1/t128_summary.md
diversity_not_worse_count,1,5,higher_or_equal,DEMT/saved_results/adaptive_exp_1/t128_summary.md


==> tables/table_attractor_by_temp_topp_topbottom.csv <==
temp,top_p,temp_top_p,n_experiments,silhouette_mean,best_k_mode,best_k_mean,rank_group
0.3,0.3,0.3_0.3,6,0.9666666587193808,2,2.5,top8
0.1,0.3,0.1_0.3,3,0.9333333174387614,3,3.0,top8
0.5,0.3,0.5_0.3,18,0.9002901150120629,4,3.388888888888889,top8
0.1,0.6,0.1_0.6,27,0.8085340923733182,3,3.7777777777777777,top8
0.7,0.3,0.7_0.3,24,0.7915525659918785,4,3.583333333333333,top8
0.1,0.8,0.1_0.8,27,0.6951762470934126,4,4.185185185185185,top8
0.9,0.3,0.9_0.3,24,0.6583271995186806,4,4.125,top8
0.1,1.0,0.1_1.0,27,0.6097281939453549,4,4.222222222222222,top8
1.7,0.8,1.7_0.8,27,0.4260462908833115,2,3.2222222222222223,bottom8
0.7,1.0,0.7_1.0,27,0.4301664763026767,4,3.4814814814814814,bottom8
1.3,0.8,1.3_0.8,27,0.4341388377878401,4,3.4444444444444446,bottom8
1.3,0.6,1.3_0.6,27,0.4447291460302141,4,3.333333333333333,bottom8
1.5,0.8,1.5_0.8,27,0.446342694538611,4,3.2962962962962963,bottom8
1.7,1.0,1.7_1.0,27,0.4488350495144173,4,3.555555555555556,bottom8
2.0,0.8,2.0_0.8,27,0.4489758754218066,4,3.555555555555556,bottom8
0.5,1.0,0.5_1.0,27,0.4497326833230478,4,3.851851851851852,bottom8


==> tables/table_attractor_global_summary.csv <==
metric,value,source
n_experiments,1020,DEMT/saved_results/attractor_image_stats_20260312/bestk_silhouette_hierarchical_summary.md
silhouette_mean,0.516502,DEMT/saved_results/attractor_image_stats_20260312/bestk_silhouette_hierarchical_summary.md
silhouette_std,0.148901,DEMT/saved_results/attractor_image_stats_20260312/bestk_silhouette_hierarchical_summary.md
silhouette_min,0.248857,DEMT/saved_results/attractor_image_stats_20260312/bestk_silhouette_hierarchical_summary.md
silhouette_max,1.000000,DEMT/saved_results/attractor_image_stats_20260312/bestk_silhouette_hierarchical_summary.md
best_k_mode,4,DEMT/saved_results/attractor_image_stats_20260312/bestk_silhouette_hierarchical_summary.md
best_k_counts_k2,208,DEMT/saved_results/attractor_image_stats_20260312/bestk_silhouette_hierarchical_summary.md
best_k_counts_k3,124,DEMT/saved_results/attractor_image_stats_20260312/bestk_silhouette_hierarchical_summary.md
best_k_counts_k4,542,DEMT/saved_results/attractor_image_stats_20260312/bestk_silhouette_hierarchical_summary.md
best_k_counts_k5,146,DEMT/saved_results/attractor_image_stats_20260312/bestk_silhouette_hierarchical_summary.md


==> tables/table_collective_dynamics_by_temp_topp.csv <==
temperature,top_p,continuity,cluster_quality,topology,log_ppl,coherence,diversity
0.1,0.3,16.54455526140001,0.5014245591781757,21.10010478275794,2.351323769473082,0.5719572384048391,0.8288181140384611
0.1,0.6,16.264137227446945,0.4879842932577486,20.755396817348622,2.5408536067508636,0.586522808632365,0.840105384809579
0.1,0.8,16.778635104497273,0.4928033488768118,20.292442831286674,2.5382982679811357,0.5947562498902833,0.8363075189064783
0.1,1.0,16.42780535839222,0.4953082433453313,19.7704166467543,2.5364285132095934,0.582424482355515,0.8482901017010703
0.3,0.3,16.686448008925826,0.5026490592294269,20.75849879715178,2.3819802282023637,0.5662030306899989,0.8332008699898444
0.3,0.6,16.334300072987872,0.4973988079362445,19.765256739987265,2.5823979724266874,0.5945686810491261,0.8550235598885452
0.3,0.8,16.884769434399075,0.5026976211203469,19.672726783487533,2.4881946448772747,0.5890784889845936,0.8318455246915704
0.3,1.0,16.71030432736432,0.49343883560763463,18.93818517835052,2.5313863274210484,0.5933622501956092,0.8502899574003714
0.5,0.3,16.636959519209686,0.49860443550127526,21.55720603289428,2.402672279404786,0.5795888903847447,0.8175459608419128
0.5,0.6,16.226179481435704,0.49689046221750754,19.252181615211345,2.5244370842514123,0.5888674457095286,0.8468253629198164
0.5,0.8,16.909418457525746,0.5004364167098646,18.91211953913724,2.4907933266425055,0.5939029227004007,0.8343212709854514
0.5,1.0,15.9763776673211,0.48474834671726935,19.52500123050478,2.5551851991582177,0.5909239728997151,0.8648581551356892
0.7,0.3,17.373559144691185,0.49515550743650505,21.97949132676478,2.4244347133156676,0.5939113386748013,0.8214493031293739
0.7,0.6,15.941545032571863,0.48910164711651977,19.83410778531322,2.4711254506169387,0.5925302771975597,0.8502048437754213
0.7,0.8,15.630930549127084,0.49183273867324545,18.556452975228982,2.527553831099024,0.6002955662541919,0.864396650218385
0.7,1.0,15.64394845785918,0.48439053628179757,20.221705553708254,2.6984266796569134,0.5803649129304621,0.8987903959034069
0.9,0.3,16.68064138447797,0.49889818253340545,19.502643347890288,2.4734060971029344,0.5857686833706167,0.8232674549227518
0.9,0.6,16.219029733869764,0.4860707877962678,20.360890485401505,2.542697430212443,0.5959983771239166,0.8585257428277253
0.9,0.8,16.148874436484444,0.48070336204987985,19.97024120092392,2.6088015988911013,0.5906032884728025,0.8812180301576436
0.9,1.0,16.495869051968608,0.4783905849412636,20.75045233523404,2.854605675157716,0.5810882935286672,0.9036744750364902
1.1,0.3,15.659360836170338,0.49246806270546384,19.836888827659465,2.4932866795302124,0.5830118016622684,0.8398852833250187
1.1,0.6,15.519158354511967,0.49429979699629323,19.336817375377375,2.5841455845928007,0.5896977802945508,0.8772557200304716
1.1,0.8,15.670172542995877,0.48403351251725796,20.276030625458116,2.7567030411928943,0.5900230673121081,0.8933627236981093
1.1,1.0,16.617782728760332,0.47521693507830304,20.781022753980423,3.1382827345105073,0.5707104921534105,0.9165132646493297
1.3,0.3,16.478926635671545,0.4865881387834196,20.622577485773295,2.505783838730077,0.5923998275371614,0.8505915473970281
1.3,0.6,15.750363153881496,0.4790294743246502,20.237666900952657,2.6502519834465335,0.5887420991670202,0.8912882413238584
1.3,0.8,16.609274106555514,0.47669169019769736,20.278844710632605,2.8728002274478874,0.5716803546029108,0.9069507783545965
1.3,1.0,17.019322812115703,0.47214681925597013,20.729517840897596,3.424964263623146,0.5504900380196395,0.9255453449496183
1.5,0.3,15.802488010900992,0.4955193556017346,19.54557454586029,2.4914371556221266,0.6061751014104595,0.8670722734460825
1.5,0.6,16.202605738463223,0.4775371980887872,20.20293339799952,2.764244223311827,0.5801788145303726,0.8927502695669217
1.5,0.8,16.808655375021473,0.47620095406417495,20.45843027476911,3.1362099541214294,0.5685584133973828,0.9206829803263401
1.5,1.0,17.030542138770777,0.46846833096610174,21.848638225484777,3.7471590351243007,0.5388584690237487,0.9419080766545347
1.7,0.3,15.928082353097421,0.4819904348364583,20.203727233851396,2.5473202984063983,0.5952836709855883,0.8570990597882454
1.7,0.6,16.71622079036854,0.48245336049132875,20.184062010712093,2.8560609396343146,0.5738216057226614,0.905015188420417
1.7,0.8,17.110394839887267,0.4780296625914397,20.309234113163416,3.4019635053047135,0.5623312303258312,0.9276469102778437
1.7,1.0,16.43464373924114,0.4681918055922897,21.176139146751826,4.084622923481093,0.5259309763792488,0.9499788410632058
2.0,0.3,15.493265159041792,0.49103615559913494,19.687712316711742,2.623177273295207,0.5947536044402254,0.8754189261514604
2.0,0.6,17.037697205720125,0.4728075635653955,21.225035454608776,3.1720283059727934,0.5657653554032246,0.9264667130622188
2.0,0.8,17.040597233948883,0.46696411382268976,20.679289358633536,3.7190929479703847,0.5400475863505293,0.9445827672690306
2.0,1.0,16.063167266492492,0.4659849750774878,20.814385842173188,4.522201114364816,0.5108393545614348,0.9710675642969885


==> tables/table_correlation_reanalysis.csv <==
dynamic_metric,quality_metric,pearson_r,pearson_p,spearman_rho,spearman_p,n
continuity,log_ppl,-0.14167048778517952,2.954344018900951e-06,-0.16425864248670924,5.6749437360604515e-08,1080
continuity,spelling,0.036311589812212344,0.23313111944021167,0.08400826784101643,0.0057363943099843885,1080
continuity,diversity,-0.3791167300887741,3.031894993622322e-38,-0.33069294296545526,5.661681437724581e-29,1080
continuity,grammar,-0.009182414489583225,0.7630928452755578,-0.01251599097847842,0.681177238871418,1080
continuity,coherence,-0.027054710837476348,0.3744108590460782,-0.12769052246949505,2.5682299123453138e-05,1080
cluster_quality,log_ppl,0.03329686880699195,0.2742696737670878,0.12924805475976003,2.0398144199434196e-05,1080
cluster_quality,spelling,0.13170087541476733,1.411617906115771e-05,0.1039709707672409,0.000621265714515931,1080
cluster_quality,diversity,0.053507405634936625,0.07880611215271781,0.03330648401700335,0.2741310476697701,1080
cluster_quality,grammar,0.06901430864903352,0.023321900312838335,0.08567131102080687,0.004841911859099808,1080
cluster_quality,coherence,-0.1367902269112061,6.440064493007704e-06,-0.13258940033833266,1.2333905036045922e-05,1080
topology,log_ppl,-0.01656757382664901,0.5865289685993984,-0.05870085743285449,0.05378846513054098,1080
topology,spelling,0.04126346444239748,0.1753976101157155,0.05448950263259905,0.073459698177995,1080
topology,diversity,-0.06823203599699476,0.024938730143595683,-0.0878746087938091,0.0038511626100586247,1080
topology,grammar,0.027118070830152115,0.37329276586412763,0.02832292626265533,0.3524254473101761,1080
topology,coherence,-0.08950469490921861,0.0032407486360030097,-0.05120780709656112,0.09256591914942572,1080


==> tables/table_mixed_all27_temp_topp.csv <==
predictor,log_ppl,spelling,diversity,grammar,coherence,source
State Continuity,-0.017***,0.000,-0.015***,-0.000,-0.002**,DEMT/saved_results/mixed_effects/analysis_3rep_mixed_effects_results_data/mixed_effects_all27_table_temp_topp.md
Clustering Quality,4.403***,0.021**,-0.189*,0.004,-0.741***,DEMT/saved_results/mixed_effects/analysis_3rep_mixed_effects_results_data/mixed_effects_all27_table_temp_topp.md
Topological Persistence,0.018***,0.000***,0.002**,0.000*,-0.004***,DEMT/saved_results/mixed_effects/analysis_3rep_mixed_effects_results_data/mixed_effects_all27_table_temp_topp.md
Random Effects (Var.),2.547***,0.374***,0.107**,0.244***,0.222***,DEMT/saved_results/mixed_effects/analysis_3rep_mixed_effects_results_data/mixed_effects_all27_table_temp_topp.md
Observations (N),1080,1080,1080,1080,1080,DEMT/saved_results/mixed_effects/analysis_3rep_mixed_effects_results_data/mixed_effects_all27_table_temp_topp.md

